BASS XXVIII: Near-infrared Data Release 2, High-Ionization and Broad Lines in Active Galactic Nuclei

We present the BAT AGN Spectroscopic Survey (BASS) Near-infrared Data Release 2 (DR2), a study of 168 nearby ($\bar z$ = 0.04, $z$ < 0.6) active galactic nuclei (AGN) from the all-sky Swift Burst Array Telescope X-ray survey observed with Very Large Telescope (VLT)/X-shooter in the near-infrared (NIR; 0.8 - 2.4 $\mu$m). We find that 49/109 (45%) Seyfert 2 and 35/58 (60%) Seyfert 1 galaxies observed with VLT/X-shooter show at least one NIR high-ionization coronal line (CL, ionization potential $\chi$ > 100 eV). Comparing the emission of the [Si vi] $\lambda$1.9640 CL with the X-ray emission for the DR2 AGN, we find a significantly tighter correlation, with a lower scatter (0.37 dex) than for the optical [O iii] $\lambda$5007 line (0.71 dex). We do not find any correlation between CL emission and the X-ray photon index $\Gamma$. We find a clear trend of line blueshifts with increasing ionization potential in several CLs, such as [Si vi] $\lambda$1.9640, [Si x] $\lambda$1.4300, [S viii] $\lambda$0.9915, and [S ix] $\lambda$1.2520, indicating the radial structure of the CL region. Finally, we find a strong underestimation bias in black hole mass measurements of Sy 1.9 using broad H$\alpha$ due to the presence of significant dust obscuration. In contrast, the broad Pa$\alpha$ and Pa$\beta$ emission lines are in agreement with the $M$-$\sigma$ relation. Based on the combined DR1 and DR2 X-shooter sample, the NIR BASS sample now comprises 266 AGN with rest-frame NIR spectroscopic observations, the largest set assembled to date.

==> Tables/Pa_a_listings_short.csv <==
batid,Counterpart,flag,Paa,H,HeI,SXI,SiXI,Brd,Ha,SiVI,bPaa,bBrd
17,ESO112-6,2,143.3,…,…,…,3.6,…,…,…,…,…
20,2MASX J00343284-0424117,-1,,,,,,,,,,
31,MCG -02-02-095,2,11.4,…,…,…,…,…,…,2.6,…,…
32,ESP 39607,-1,,,,,,,,,,
37,2MASX J00520383-2723488,2,5.2,…,…,…,…,…,,,…,…
50,ESO 243- G 026,9,23.6,…,23.3,…,…,…,2.5,…,…,…
52,HE 0103-3447,2,11.9,…,…,…,…,…,…,…,…,…
53,2MASX J01064523+0638015,1,74.5,…,…,…,…,3.7,2.3,9.3,…,…
57,3C 033,1,26.7,…,…,…,…,…,…,…,…,…
65,2MASX J01163118-1236171,-1,,,,,,,,,,

==> Tables/Pa_b_listings_short.csv <==
batid,Counterpart,flag,Pab,SIX,HeII,FeIIMXXX,FeIIMXXLVII,FeIIMXXLXXIX,PII,FeIIMVXXX,OI,bPab
17,ESO112-6,0,…,…,…,…,…,…,…,…,…,…
20,2MASX J00343284-0424117,2,4.6,…,…,…,…,…,…,…,…,…
31,MCG -02-02-095,2,1.5,2.2,…,…,…,…,…,…,…,…
32,ESP 39607,1,9.0,…,…,…,6.2,…,…,…,…,…
37,2MASX J00520383-2723488,-2,…,…,…,…,…,…,…,…,…,…
50,ESO 243- G 026,2,5.0,…,…,…,2.6,…,…,…,…,…
52,HE 0103-3447,-2,…,…,…,…,…,…,…,…,…,…
53,2MASX J01064523+0638015,1,32.9,6.6,…,…,24.3,…,…,…,…,…
57,3C 033,2,…,5.2,…,…,10.9,…,…,…,…,…
65,2MASX J01163118-1236171,2,5.0,…,…,…,…,…,…,…,…,…

==> Tables/Pa_e_listings_short.csv <==
batid,Counterpart,flag,SIII,SIIIblue,Pae,bSIII,bPae
17,ESO112-6,1,...,14.9,...,...,...
20,2MASX J00343284-0424117,1,16.9,...,...,...,...
31,MCG -02-02-095,1,7.19,26.2,...,...,...
32,ESP 39607,1,2.83,30,3.2,...,...
37,2MASX J00520383-2723488,1,13.4,...,...,...,...
50,ESO 243- G 026,1,...,19.4,...,...,...
52,HE 0103-3447,2,9.6,...,...,...,...
53,2MASX J01064523+0638015,2,140,22.4,...,...,...
57,3C 033,1,56.7,34.3,...,...,...
65,2MASX J01163118-1236171,1,1.84,2.88,1.35,...,...

==> Tables/Pa_g_listings_short.csv <==
batid,Counterpart,flag,Pag,Pad,HeII,SiIIa,SiIIb,SiIIc,SiIId,HeI,FeXIII,FeVI,bPag,bHeI
17,ESO112-6,-2,…,…,…,…,…,…,…,…,…,…,…,…
20,2MASX J00343284-0424117,2,1.7,…,…,…,…,…,…,11.0,…,…,…,…
31,MCG -02-02-095,2,…,…,3.3,…,…,…,…,6.6,…,…,…,…
32,ESP 39607,2,4.5,…,…,…,…,…,…,31.4,…,…,…,…
37,2MASX J00520383-2723488,2,…,…,…,…,…,…,…,8.7,…,…,…,…
50,ESO 243- G 026,9,…,…,…,…,…,…,…,2.96,…,…,…,…
52,HE 0103-3447,2,…,…,…,…,…,…,…,20.0,…,…,…,…
53,2MASX J01064523+0638015,1,19.0,13.0,11.4,…,3.5,…,…,90.3,…,…,…,29.5
57,3C 033,1,7.5,…,4.4,…,5.5,…,…,38.1,…,…,…,…
65,2MASX J01163118-1236171,9,0.77,…,…,…,…,…,…,…,…,…,…,86.6

==> Tables/SVIII_listings_short.csv <==
batid,Counterpart,flag,SVIII,CIa,CIb,bSVIII,bCIa,bCIb
17,ESO112-6,0,…,…,…,…,…,…
20,2MASX J00343284-0424117,0,…,…,…,…,…,…
31,MCG -02-02-095,0,…,…,…,…,…,…
32,ESP 39607,2,1.2,…,…,…,…,…
37,2MASX J00520383-2723488,0,…,…,…,…,…,…
50,ESO 243- G 026,0,…,…,…,…,…,…
52,HE 0103-3447,0,…,…,…,…,…,…
53,2MASX J01064523+0638015,2,4.4,…,…,…,…,…
57,3C 033,9,2.5,…,…,…,…,…
65,2MASX J01163118-1236171,2,0.86,…,…,…,…,…

==> Tables/SiX_listings_short.csv <==
bat_id,Counterpart,flag,SiX
17,ESO112-6,9,16.4
20,2MASX J00343284-0424117,0,…
31,MCG -02-02-095,1,3.51
32,ESP 39607,2,2.91
37,2MASX J00520383-2723488,0,…
50,ESO 243- G 026,0,…
52,HE 0103-3447,0,…
53,2MASX J01064523+0638015,1,11.5
57,3C 033,1,8.9
65,2MASX J01163118-1236171,1,2.2

==> Tables/sample1.csv <==
batid,filename,Counterpart,z,AGNtype,Program,slitsizeinch,slitkpc,date,coverage,airmass,exptime,Type,resol,seeing,ProgID
17,bat_index_17_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO112-6,0.029,Sy2,BASS,0.9,0.48,01.02.17,lim.,1.93,480,2,5400,0.76,098.A-0635(B)
20,bat_index_20_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J00-04,0.213,Sy2,BASS,0.9,3.37,02.12.16,lim.,1.12,960,2,5400,0.88,098.A-0635(B)
31,bat_index_31_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,MCG -02-02-095,0.018,Sy2,BASS,0.9,0.3,30.09.17,lim.,1.04,960,2,5400,0.77,099.A-0403(B)
32,bat_index_32_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESP 39607,0.201,Sy2,BASS,0.9,3.18,26.11.16,lim.,1.13,960,2,5400,0.98,098.A-0635(B)
37,bat_index_37_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J00-27,0.077,Sy2,BASS,0.9,1.25,03.12.16,lim.,1.06,960,2,5400,1.26,098.A-0635(B)
50,bat_index_50_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 243- G 026,0.019,Sy2,BASS,0.9,0.31,24.08.18,full,1.16,480,2,5400,0.82,0101.A-0765(A)
52,bat_index_52_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,HE 0103-3447,0.057,Sy1,BASS,0.9,0.94,28.01.17,lim.,1.55,480,1,5400,1.08,098.A-0635(B)
53,bat_index_53_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J01+06,0.041,Sy2,BASS,0.9,0.68,01.10.17,lim.,1.27,960,2,5400,0.69,099.A-0403(B)
57,bat_index_57_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,3C 033,0.059,Sy2,BASS,0.9,0.97,30.09.17,lim.,1.37,960,2,5400,0.67,099.A-0403(B)
65,bat_index_65_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J01-12,0.142,Sy1.9,BASS,0.9,2.29,19.07.17,lim.,1.05,1920,1.9,5400,0.99,099.A-0403(B)
72,bat_index_72_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC 526A,0.019,Sy1.9,BASS,0.9,0.31,24.08.18,full,1.05,960,1.9,5400,0.64,0101.A-0765(A)
73,bat_index_73_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,Fairall 9,0.047,Sy1.2,archive,0.9,0.77,11.09.13,lim.,1.26,330,1.2,5400,-1,091.B-0900(B)
77,bat_index_77_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,Mark359,0.017,Sy1.5,archive,0.9,0.28,19.09.10,full,1.44,80,1.5,5400,2.29,385.B-1035(A)
89,bat_index_89_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J01-53,0.074,Sy1.9,BASS,0.9,1.21,28.01.17,lim.,1.69,480,1.9,5400,1.18,098.A-0635(B)
96,bat_index_96_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,MCG -01-05-047,0.017,Sy2,BASS,0.9,0.28,30.09.17,lim.,1.42,480,2,5400,0.88,099.A-0403(B)
114,bat_index_114_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 197- G 027,0.048,Sy2,BASS,0.9,0.79,24.06.17,lim.,1.4,960,2,5400,1.79,099.A-0403(B)
135,bat_index_135_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 416-G 002,0.059,Sy1.9,BASS,0.9,0.97,24.06.17,lim.,1.98,480,1.9,5400,2.27,099.A-0403(B)
137,bat_index_137_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J02-61,0.055,Sy2,BASS,0.9,0.9,27.01.17,lim.,1.5,480,2,5400,0.53,098.A-0635(B)
153,bat_index_153_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC 1125,0.011,Sy2,BASS,0.9,0.18,29.08.18,full,1.33,480,2,5400,0.67,-
159,bat_index_159_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 417- G 006,0.016,Sy2,BASS,0.9,0.26,01.10.17,lim.,1.63,480,2,5400,0.65,099.A-0403(B)
165,bat_index_165_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC1229,0.036,Sy2,BASS,0.9,0.59,31.08.18,full,2.2,480,2,5400,0.54,-
179,bat_index_179_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,PKS 0326-288,0.108,Sy2,BASS,0.9,1.75,21.01.17,lim.,1.28,480,2,5400,1.12,098.A-0635(B)
182,bat_index_182_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,MCG -01-09-045,0.012,Sy2,BASS,0.9,0.2,03.09.18,full,1.06,480,2,5400,0.66,0101.A-0765(A)
193,bat_index_193_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 201-IG 004,0.035,Sy2,BASS,0.9,0.58,23.06.17,lim.,1.79,480,2,5400,2.49,099.A-0403(B)
200,bat_index_200_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J03-40,0.074,Sy2,BASS,0.9,1.21,28.01.17,lim.,1.16,480,2,5400,0.89,098.A-0635(B)
202,bat_index_202_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,SARS 059-30,0.097,Sy1.9,BASS,0.9,1.58,27.01.17,lim.,1.02,480,1.9,5400,0.86,098.A-0635(B)
203,bat_index_203_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,SARS 059-30,0.093,Sy2,BASS,0.9,1.51,09.01.17,lim.,1.13,960,2,5400,0.48,098.A-0635(B)
209,bat_index_209_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,3C 105,0.089,Sy2,BASS,0.9,1.45,02.12.16,lim.,1.75,960,2,5400,1.13,098.A-0635(B)
217,bat_index_217_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 157- G 023,0.043,Sy2,BASS,0.9,0.71,07.09.17,lim.,1.48,960,2,5400,0.64,099.A-0403(B)
218,bat_index_218_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J04+04,0.045,Sy2,BASS,0.9,0.74,27.01.17,lim.,1.16,480,2,5400,0.78,098.A-0635(B)
221,bat_index_221_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,MCG-02-12-017,0.032,Sy2,BASS,0.9,0.53,28.01.17,lim.,1.05,480,2,5400,0.99,098.A-0635(B)
231,bat_index_231_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 118-IG 033,0.057,Sy2,BASS,0.9,0.94,27.01.17,lim.,1.26,480,2,5400,0.69,098.A-0635(B)
240,bat_index_240_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J045-55,0.022,Sy2,BASS,0.9,0.36,08.09.17,lim.,1.82,480,2,5400,1.56,099.A-0403(B)
246,bat_index_246_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J045-43,0.087,Sy1.9,BASS,0.9,1.42,20.01.17,lim.,1.12,480,1.9,5400,0.82,098.A-0635(B)
247,bat_index_247_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 033-G002,0.018,Sy2,BASS,0.9,0.3,21.01.17,lim.,1.6,480,2,5400,1,098.A-0635(B)
257,bat_index_257_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J05-67,0.046,Sy2,BASS,0.9,0.76,03.08.17,lim.,1.92,960,2,5400,1.98,099.A-0403(B)
258,bat_index_258_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J05-23,0.035,Sy2,BASS,0.9,0.58,27.01.17,lim.,1.03,480,2,5400,0.68,098.A-0635(B)
302,bat_index_302_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J054-43,0.044,Sy2,BASS,0.9,0.73,14.01.17,lim.,1.48,480,2,5400,0.79,098.A-0635(B)
319,bat_index_319_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 005- G 004,0.017,Sy2,BASS,0.9,0.28,01.10.17,lim.,2.45,480,2,5400,0.63,099.A-0403(B)
344,bat_index_344_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J06-43,0.061,Sy2,BASS,0.9,1,27.01.17,lim.,1.06,480,2,5400,0.62,098.A-0635(B)
360,bat_index_360_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,PKS 0707-35,0.11,Sy2,BASS,0.9,1.78,02.12.16,lim.,1.28,960,2,5400,0.73,098.A-0635(B)
433,bat_index_433_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,SWIFT J085-08,0.188,Sy2,BASS,0.9,2.99,10.05.17,lim.,1.98,1920,2,5400,1.15,099.A-0403(B)
442,bat_index_442_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J090-74,0.091,Sy2,BASS,0.9,1.48,01.02.17,lim.,1.7,480,2,5400,0.59,098.A-0635(B)
457,bat_index_457_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J09-84,0.063,Sy1.9,BASS,0.9,1.03,01.02.17,lim.,2.12,480,1.9,5400,0.56,098.A-0635(B)
468,bat_index_468_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J09-65,0.039,Sy2,BASS,0.9,0.64,01.02.17,lim.,1.72,480,2,5400,0.66,098.A-0635(B)
493,bat_index_493_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J10-04,0.04,Sy2,BASS,0.9,0.66,31.01.17,lim.,1.6,480,2,5400,1.29,098.A-0635(B)
494,bat_index_494_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,SDSS J020-02,0.294,Sy2,BASS,0.9,4.55,15.06.17,lim.,1.63,1920,2,5400,1.46,099.A-0403(B)
509,bat_index_509_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,LF4,0.02,Sy2,archive,0.9,0.33,11.02.13,lim.,1.21,600,2,5400,0.87,090.A-0830(A)
510,bat_index_510_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J07-54,0.081,Sy2,BASS,0.9,1.31,10.05.17,lim.,1.46,960,2,5400,1.3,099.A-0403(B)
553,bat_index_553_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J11-60,0.014,Sy1,BASS,0.9,0.23,01.02.17,lim.,2.08,480,1,5400,0.66,098.A-0635(B)
562,bat_index_562_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC3822,0.02,Sy1,BASS,0.9,0.33,01.05.18,full,1.45,480,1,5400,1.2,0101.A-0765(A)
606,bat_index_606_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO505-IG030,0.039,Sy2,BASS,0.9,0.64,20.02.17,lim.,1.45,420,2,5400,0.67,098.A-0635(B)
630,bat_index_630_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,LEDA170194,0.036,Sy2,BASS,0.9,0.59,01.05.18,full,1.31,480,2,5400,1.19,0101.A-0765(A)
639,bat_index_639_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J12-58,0.028,Sy2,BASS,0.9,0.46,14.01.17,lim.,1.46,960,2,5400,0.53,098.A-0635(B)
653,bat_index_653_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC 4941,0.004,Sy2,archive,0.9,0.07,21.07.14,lim.,1.29,2910,2,5400,0.82,093.A-0766(A)
654,bat_index_654_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC4939,0.01,Sy2,BASS,0.9,0.17,01.05.18,full,1.73,480,2,5400,1.3,0101.A-0765(A)

==> Tables/sample2.csv <==
batid,filename,Counterpart,z,AGN_type,Program,slit_size_inch,slitkpc,date,coverage,airmass,exptime,Type,resol,seeing,ProgID
655,bat_index_655_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NCG4945,0.002,Sy2,archive,0.9,0.03,23.04.14,lim.,1.14,2910,2,5400,1.21,093.A-0766(A)
669,bat_index_669_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC 5100 NED02,0.031,Sy1.9,BASS,0.9,0.51,02.05.18,full,1.86,480,1.9,5400,1.45,0101.A-0765(A)
677,bat_index_677_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 383-18,0.013,Sy1.9,BASS,0.9,0.22,19.07.17,lim.,1.15,960,2,5400,3.9,099.A-0403(B)
710,bat_index_710_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J14-42,0.033,Sy2,BASS,0.9,0.54,05.04.18,full,1.41,480,2,5400,1.69,0101.A-0765(A)
731,bat_index_731_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC 5643,0.004,Sy2,archive,0.9,0.07,20.06.14,lim.,1.25,2910,2,5400,1.64,093.A-0766(A)
747,bat_index_747_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MFGC 12018,0.019,Sy2,BASS,0.9,0.31,01.04.17,lim.,1.18,960,2,5400,2,099.A-0403(B)
751,bat_index_751_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,IC 4518A,0.016,Sy2,BASS,0.9,0.26,19.07.17,lim.,1.13,960,2,5400,2.45,099.A-0403(B)
762,bat_index_762_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J151-10,0.165,Sy2,BASS,0.9,2.64,03.08.17,lim.,1.49,960,2,5400,1.41,099.A-0403(B)
772,bat_index_772_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,MCG-01-40-001,0.022,Sy2,BASS,0.9,0.36,18.06.18,full,1.1,480,2,5400,3.62,-
792,bat_index_792_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J16-72,0.07,Sy2,BASS,0.9,1.14,23.07.17,lim.,1.51,480,2,5400,1.77,098.A-0635(B)
823,bat_index_823_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 137- G 034,0.009,Sy1.9,BASS,0.9,0.15,19.07.17,lim.,1.2,480,1.9,5400,2.62,099.A-0403(B)
836,bat_index_836_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,LEDA 214543,0.032,Sy1.9,BASS,0.9,0.53,10.09.18,full,1.74,480,1.9,5400,1.71,0101.A-0765(A)
837,bat_index_837_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 138- G 001,0.009,Sy2,BASS,0.9,0.15,29.05.17,lim.,1.91,480,2,5400,2.75,099.A-0403(B)
838,bat_index_838_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC6221,0.005,Sy2,archive,0.9,0.08,24.04.14,lim.,1.25,2910,2,5400,1.3,093.A-0766(A)
898,bat_index_898_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 139- G 012,0.017,Sy1,BASS,0.9,0.28,23.07.17,lim.,1.23,480,1,5400,1.71,099.A-0403(B)
935,bat_index_935_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J17-60,0.112,Sy2,BASS,0.9,1.81,03.04.17,lim.,1.26,960,2,5400,1.81,098.A-0635(B)
970,bat_index_970_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,IC 4709,0.016,Sy2,BASS,0.9,0.26,23.07.17,lim.,1.18,480,2,5400,1.71,099.A-0403(B)
981,bat_index_981_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASXJ18+09,0.019,Sy1.8,archive,0.9,0.31,05.06.14,lim.,1.4,2910,1.8,5400,0.7,093.A-0766(A)
988,bat_index_988_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 103-035,0.013,Sy1.9,BASS,0.9,0.22,15.06.17,lim.,1.55,480,1.9,5400,1.55,099.A-0403(B)
1016,bat_index_1016_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J18-78,0.042,Sy1,BASS,0.9,0.69,07.03.17,lim.,1.92,480,1,5400,0.52,098.A-0635(B)
1027,bat_index_1027_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 231- G 026,0.062,Sy2,BASS,0.9,1.02,18.06.18,full,1.23,480,2,5400,3.62,0101.A-0765(A)
1072,bat_index_1072_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,PKS 2014-55,0.06,Sy2,BASS,0.9,0.98,11.06.17,lim.,1.21,960,2,5400,1.8,098.A-0635(B)
1076,bat_index_1076_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,II Zw 083,0.029,Sy2,BASS,0.9,0.48,18.07.17,lim.,1.59,960,2,5400,1.91,099.A-0403(B)
1078,bat_index_1078_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J20-61,0.124,Sy2,BASS,0.9,2,24.05.17,lim.,1.57,960,2,5400,1.26,099.A-0403(B)
1085,bat_index_1085_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 234- G 050,0.008,Sy2,BASS,0.9,0.13,11.06.17,lim.,1.18,480,2,5400,1.71,099.A-0403(B)
1087,bat_index_1087_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 234-IG 063,0.053,Sy2,BASS,0.9,0.87,18.08.18,full,1.13,480,2,5400,0.6,0101.A-0765(A)
1092,bat_index_1092_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,IC 5063,0.011,Sy2,BASS,0.9,0.18,11.06.17,lim.,1.22,480,2,5400,1.24,099.A-0403(B)
1097,bat_index_1097_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 464- G 016,0.037,Sy2,BASS,0.9,0.6,24.06.17,lim.,1.07,960,2,5400,2.65,099.A-0403(B)
1125,bat_index_1125_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,RX J2145.5+1102,0.209,Sy1,BASS,0.9,3.31,08.09.17,lim.,1.34,960,1,5400,1.3,099.A-0403(B)
1130,bat_index_1130_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J21+17,0.034,Sy1.8,BASS,0.9,0.57,08.09.17,lim.,1.56,960,1.8,5400,1.23,099.A-0403(B)
1131,bat_index_1131_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,PKS 2153-69,0.028,Sy1.8,BASS,0.9,0.46,24.06.17,lim.,1.51,480,1.8,5400,2.23,099.A-0403(B)
1138,bat_index_1138_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J22+03,0.061,Sy1.9,BASS,0.9,1,27.09.17,lim.,1.14,960,1.9,5400,0.97,099.A-0403(B)
1139,bat_index_1139_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC 7212 NED02,0.026,Sy2,BASS,0.9,0.43,03.09.17,lim.,1.41,480,2,5400,0.8,099.A-0403(B)
1157,bat_index_1157_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC7314,0.004,Sy1.9,archive,0.9,0.07,25.06.14,lim.,1.04,2910,1.9,5400,0.92,093.A-0766(A)
1163,bat_index_1163_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 406- G 004,0.029,Sy2,BASS,0.9,0.48,03.08.17,lim.,1.44,960,2,5400,1.07,099.A-0403(B)
1164,bat_index_1164_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J22-45,0.121,Sy1.9,BASS,0.9,1.95,11.06.17,lim.,1.46,960,1.9,5400,1.59,099.A-0403(B)
1167,bat_index_1167_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J22+17,0.085,Sy1,BASS,0.9,1.39,04.09.17,lim.,1.37,960,1,5400,0.78,099.A-0403(B)
1174,bat_index_1174_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,UGC 12237,0.028,Sy2,BASS,0.9,0.46,04.08.17,lim.,1.72,960,2,5400,1.41,099.A-0403(B)
1186,bat_index_1186_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,SWIFT J23+22,0.035,Sy2,BASS,0.9,0.57,18.07.17,lim.,1.57,960,2,5400,1.57,099.A-0403(B)
1203,bat_index_1203_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J23+05,0.056,Sy2,BASS,0.9,0.92,02.10.17,lim.,1.17,960,2,5400,0.93,099.A-0403(B)
1204,bat_index_1204_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J234-42,0.597,Sy2,BASS,0.9,8.53,24.06.17,lim.,1.43,1920,2,5400,1.65,099.A-0403(B)
1210,bat_index_1210_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,PKS 2356-61,0.096,Sy2,BASS,0.9,1.56,01.02.17,lim.,2.05,480,2,5400,0.81,098.A-0635(B)
1216,bat_index_1216_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC 238,0.028,Sy2,BASS,0.9,0.46,18.08.18,full,1.23,480,2,5400,0.81,0101.A-0765(A)
1227,bat_index_1227_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J01-56,0.066,Sy2,BASS,0.9,1.08,29.08.18,full,1.27,960,2,5400,0.73,-
1233,bat_index_1233_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2dFGRS S384Z1,0.133,Sy1.9,BASS,0.9,2.14,25.08.18,full,1.13,960,1.9,5400,0.55,0101.A-0765(A)
1251,bat_index_1251_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J03-23,0.035,Sy2,BASS,0.9,0.58,31.08.18,full,1.34,960,2,5400,1.13,0101.A-0765(A)
1253,bat_index_1253_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 480-IG 02,0.052,Sy2,BASS,0.9,0.85,31.08.18,full,1.23,960,2,5400,0.76,0101.A-0765(A)
1260,bat_index_1260_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J031-19,0.067,Sy2,BASS,0.9,1.1,29.08.18,full,1.2,960,2,5400,0.88,-
1266,bat_index_1266_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J03-22,0.034,Sy1.8,BASS,0.9,0.56,31.08.18,full,1.69,960,1.8,5400,0.8,0101.A-0765(A)
1411,bat_index_1411_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC 4785,0.012,Sy2,archive,0.9,0.2,18.06.18,full,1.2,480,2,5400,1.96,-
1419,bat_index_1419_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J13-17,0.025,Sy2,archive,0.9,0.41,18.06.18,full,1.13,960,2,5400,1.96,-
1446,bat_index_1446_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,IGR J14301-4158,0.038,Sy2,archive,0.9,0.63,18.06.18,full,1.08,960,2,5400,1.96,-
1465,bat_index_1465_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,CXOU J15-50,0.033,Sy2,BASS,0.9,0.54,05.04.18,full,1.16,960,2,5400,1.73,0101.A-0765(A)
1470,bat_index_1470_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,IGR J15549-3740,0.019,Sy2,archive,0.9,0.31,18.06.18,full,1.09,480,2,5400,3.62,TRAKHTENBROT
1489,bat_index_1489_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 586- G 004,0.022,Sy2,archive,0.9,0.36,18.06.18,full,1.03,960,2,5400,4.23,-
1504,bat_index_1504_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J17-451,0.019,Sy1.9,BASS,0.9,0.31,13.09.18,full,2.11,960,1.9,5400,0.66,0101.A-0765(A)
1515,bat_index_1515_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASS J17-51,0.218,Sy1.9,BASS,0.9,3.44,13.09.18,full,1.72,960,1.9,5400,0.76,0101.A-0765(A)
1529,bat_index_1529_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,GALEXASC J18-59,0.139,Sy1.9,BASS,0.9,2.24,17.08.18,full,1.22,1920,1.9,5400,0.56,0101.A-0765(A)
1546,bat_index_1546_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J18-53,0.034,Sy2,BASS,0.9,0.56,31.08.18,full,1.67,960,2,5400,0.61,-
1563,bat_index_1563_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,IGR J19118-1707,0.023,Sy2,BASS,0.9,0.38,18.08.18,full,1.01,960,2,5400,0.77,0101.A-0765(A)
1600,bat_index_1600_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,GALEXASC J2-42,0.494,Sy1,BASS,0.9,7.25,31.07.18,full,1.06,960,1,5400,0.84,0101.A-0765(A)
1604,bat_index_1604_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J21-53,0.03,Sy1.8,BASS,0.9,0.5,18.08.18,full,1.19,960,1.8,5400,0.55,0101.A-0765(A)
1617,bat_index_1617_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,6df J22-84,0.163,Sy1,BASS,0.9,2.61,31.07.18,full,1.99,960,1,5400,0.8,0101.A-0765(A)
1619,bat_index_1619_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J22-19,0.122,Sy2,BASS,0.9,1.97,18.08.18,full,1.01,1920,2,5400,0.49,0101.A-0765(A)
1625,bat_index_1625_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J23-51,0.095,Sy1.9,BASS,0.9,1.54,18.08.18,full,1.17,960,1.9,5400,0.78,0101.A-0765(A)

==> Tables/sample_1.csv <==
bat_id,filename,Counterpart,z,slit_size_arc,slit_size_kpc,date,airmass,exp_time,Type,resol,seeing
17,bat_index_17_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO112-6,0.029,,,01.02.17,1.931,480,2,5400,0.76
20,bat_index_20_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J00343284-0424117,0.213,,,02.12.16,1.119,960,2,5400,0.88
31,bat_index_31_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,MCG -02-02-095,0.018,,,30.09.17,1.036,960,2,5400,0.77
32,bat_index_32_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESP 39607,0.201,,,26.11.16,1.132,960,2,5400,0.98
37,bat_index_37_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J00520383-2723488,0.077,,,03.12.16,1.056,960,2,5400,1.26
50,bat_index_50_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 243- G 026,0.019,,,24.08.18,1.155,480,2,5400,0.82
52,bat_index_52_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,HE 0103-3447,0.057,,,28.01.17,1.547,480,1,5400,1.08
53,bat_index_53_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J01064523+0638015,0.041,,,01.10.17,1.274,960,2,5400,0.69
57,bat_index_57_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,3C 033,0.059,,,30.09.17,1.369,960,2,5400,0.67
65,bat_index_65_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J01163118-1236171,0.142,,,19.07.17,1.046,1920,1,5400,0.99
72,bat_index_72_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC 526A,0.019,,,24.08.18,1.051,960,1,5400,0.64
73,bat_index_73_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,Fairall 9,0.047,,,11.09.13,1.256,330,1,5400,-1
77,bat_index_77_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,Mark359,0.017,,,19.09.10,1.442,80,1,5400,2.29
89,bat_index_89_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J01402676-5319389,0.074,,,28.01.17,1.691,480,1,5400,1.18
96,bat_index_96_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,MCG -01-05-047,0.017,,,30.09.17,1.417,480,2,5400,0.88
114,bat_index_114_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 197- G 027,0.048,,,24.06.17,1.395,960,2,5400,1.79
132,bat_index_132_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,1ES-0229+200,0.139,,,12.11.10,1.539,4800,-,3900,0.96
135,bat_index_135_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 416-G 002,0.059,,,24.06.17,1.975,480,1,5400,2.27
137,bat_index_137_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J02384313-6117227,0.055,,,27.01.17,1.495,480,2,5400,0.53
153,bat_index_153_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC 1125,0.011,,,29.08.18,1.325,480,2,5400,0.67
159,bat_index_159_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 417- G 006,0.016,,,01.10.17,1.632,480,2,5400,0.65
165,bat_index_165_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,NGC1229,0.036,,,31.08.18,2.199,480,2,5400,0.54
179,bat_index_179_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,PKS 0326-288,0.108,,,21.01.17,1.284,480,2,5400,1.12
182,bat_index_182_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,MCG -01-09-045,0.012,,,03.09.18,1.062,480,2,5400,0.66
192,bat_index_192_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,1ES-0347-121,0.188,,,12.11.10,1.037,4800,-,3900,0.74
193,bat_index_193_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 201-IG 004,0.035,,,23.06.17,1.787,480,2,5400,2.49
200,bat_index_200_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J03565655-4041453,0.074,,,28.01.17,1.164,480,2,5400,0.89
202,bat_index_202_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,SARS 059.33488-30.34397,0.097,,,27.01.17,1.018,480,1,5400,0.86
203,bat_index_203_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,SARS 059.28692-30.44439,0.093,,,09.01.17,1.128,960,2,5400,0.48
209,bat_index_209_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,3C 105,0.089,,,02.12.16,1.746,960,2,5400,1.13
217,bat_index_217_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 157- G 023,0.043,,,07.09.17,1.477,960,2,5400,0.64
218,bat_index_218_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J04234080+0408017,0.045,,,27.01.17,1.161,480,2,5400,0.78
221,bat_index_221_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,MCG-02-12-017,0.032,,,28.01.17,1.05,480,2,5400,0.99
231,bat_index_231_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 118-IG 033,0.057,,,27.01.17,1.235,480,2,5400,0.69
240,bat_index_240_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J04500193-5512404,0.022,,,08.09.17,1.821,480,2,5400,1.56
246,bat_index_246_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J04544295-4314231,0.087,,,20.01.17,1.122,480,1,5400,0.82
247,bat_index_247_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 033-G002,0.018,,,21.01.17,1.604,480,2,5400,1
257,bat_index_257_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J05052442-6734358,0.046,,,03.08.17,1.916,960,2,5400,1.98
258,bat_index_258_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J05054575-2351139,0.035,,,27.01.17,1.031,480,2,5400,0.68
302,bat_index_302_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J05440009-4325265,0.044,,,14.01.17,1.48,480,2,5400,0.79
306,bat_index_306_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,PKS-0548-322,0.069,,,12.11.10,1.035,1800,-,3900,1.72
319,bat_index_319_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,ESO 005- G 004,0.017,,,01.10.17,2.453,480,2,5400,0.63
344,bat_index_344_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J06403799-4321211,0.061,,,27.01.17,1.057,480,2,5400,0.62
360,bat_index_360_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,PKS 0707-35,0.11,,,02.12.16,1.28,960,2,5400,0.73
433,bat_index_433_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,SWIFT J085429.35-082428.6,0.188,,,10.05.17,1.977,1920,2,5400,1.15
442,bat_index_442_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J09034285-7414170,0.091,,,01.02.17,1.697,480,2,5400,0.59
457,bat_index_457_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J09261742-8421330,0.063,,,01.02.17,2.119,480,1,5400,0.56
468,bat_index_468_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J09360622-6548336,0.039,,,01.02.17,1.723,480,2,5400,0.66
493,bat_index_493_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,2MASX J10171680-0404558,0.04,,,31.01.17,1.603,480,2,5400,1.29
494,bat_index_494_SCI_SLIT_FLUX_IDP_NIR_TAC.fits,SDSS J020103.08-023642.6,0.294,,,15.06.17,1.63,1920,2,5400,1.46
